Time-IMM: A Dataset and Benchmark for Irregular Multimodal Multivariate Time Series

Time series data in real-world applications such as healthcare, climate modeling, and finance are often irregular, multimodal, and messy, with varying sampling rates, asynchronous modalities, and pervasive missingness. However, existing benchmarks typically assume clean, regularly sampled, unimodal data, creating a significant gap between research and real-world deployment. We introduce Time-IMM, a dataset specifically designed to capture cause-driven irregularity in multimodal multivariate time series. Time-IMM represents nine distinct types of time series irregularity, categorized into trigger-based, constraint-based, and artifact-based mechanisms. Complementing the dataset, we introduce IMM-TSF, a benchmark library for forecasting on irregular multimodal time series, enabling asynchronous integration and realistic evaluation. IMM-TSF includes specialized fusion modules, including a timestamp-to-text fusion module and a multimodality fusion module, which support both recency-aware averaging and attention-based integration strategies. Empirical results demonstrate that explicitly modeling multimodality on irregular time series data leads to substantial gains in forecasting performance. Time-IMM and IMM-TSF provide a foundation for advancing time series analysis under real-world conditions. The dataset is publicly available at https://github.com/blacksnail789521/Time-IMM, and the benchmark library can be accessed at https://github.com/blacksnail789521/IMM-TSF. Project page: https://blacksnail789521.github.io/time-imm-project-page/

==> CSV/CESNET_results.csv <==
model,Modal,mse,mae
Informer,Uni,0.9591310620307922,0.75593101978302
,Multi,0.8754327893257141,0.7233432531356812
DLinear,Uni,0.9694501757621764,0.7516815066337585
,Multi,0.8762605786323547,0.7221038937568665
PatchTST,Uni,1.3176610469818115,0.8796529769897461
,Multi,1.1241981983184814,0.8192243576049805
TimesNet,Uni,0.9581329226493835,0.7499353885650635
,Multi,0.8685678243637085,0.7201491594314575
TimeMixer,Uni,0.9499629735946656,0.748101532459259
,Multi,0.8588079214096069,0.7159703969955444
TimeLLM,Uni,0.9891413450241088,0.7675949931144714
,Multi,0.9124817848205566,0.7364063262939453
TTM,Uni,0.9868904948234558,0.765308678150177
,Multi,0.9205213785171508,0.7421618700027466
CRU,Uni,0.946224808692932,0.7558854222297668
,Multi,0.8726096153259277,0.7256789207458496
LatentODE,Uni,0.965527892112732,0.7642239332199097
,Multi,0.8976972699165344,0.739975094795227
NeuralFlow,Uni,1.0153963565826416,0.7914670705795288
,Multi,0.9495317339897156,0.7685158848762512
tPatchGNN,Uni,0.9796205759048462,0.7712831497192383
,Multi,0.9122047424316406,0.7482815980911255


==> CSV/ClusterTrace_results.csv <==
model,Modal,mse,mae
Informer,Uni,1.0793377161026,0.8039184212684631
,Multi,0.747309148311615,0.6526691913604736
DLinear,Uni,0.8417611718177795,0.6765447854995728
,Multi,0.6440064311027527,0.6504262089729309
PatchTST,Uni,2.0365943908691406,0.9896285533905028
,Multi,1.0370203256607056,0.8389431834220886
TimesNet,Uni,0.9739021062850952,0.7186774611473083
,Multi,0.6705978512763977,0.6578704714775085
TimeMixer,Uni,1.1262495517730713,0.7860746383666992
,Multi,0.7377293705940247,0.6945567727088928
TimeLLM,Uni,0.9596421718597412,0.7324761748313904
,Multi,0.7250465750694275,0.6972872614860535
TTM,Uni,1.0029830932617188,0.7408815622329712
,Multi,0.7166288495063782,0.681347668170929
CRU,Uni,1.211087942123413,0.8287147879600525
,Multi,0.5753161311149597,0.5987556576728821
LatentODE,Uni,1.1612859964370728,0.7818109393119812
,Multi,0.5335991978645325,0.5780193209648132
NeuralFlow,Uni,1.4457707405090332,0.8910340666770935
,Multi,0.6247622966766357,0.6384488940238953
tPatchGNN,Uni,0.9671164155006408,0.711908757686615
,Multi,0.6104767918586731,0.6104475855827332


==> CSV/EPA-Air_results.csv <==
model,Modal,mse,mae
Informer,Uni,0.630062460899353,0.5982820987701416
,Multi,0.5811988115310669,0.572792112827301
DLinear,Uni,0.536069393157959,0.5278862714767456
,Multi,0.5223000645637512,0.522287130355835
PatchTST,Uni,0.6196433901786804,0.5947496891021729
,Multi,0.6204167008399963,0.5992131233215332
TimesNet,Uni,0.5599030256271362,0.5523818135261536
,Multi,0.5892089009284973,0.5650273561477661
TimeMixer,Uni,0.6086326241493225,0.5769696831703186
,Multi,0.5641433596611023,0.5662980079650879
TimeLLM,Uni,0.583477258682251,0.5643272399902344
,Multi,0.5333543419837952,0.5303198099136353
TTM,Uni,0.6002329587936401,0.565268874168396
,Multi,0.6218046545982361,0.5761415958404541
CRU,Uni,0.7025899291038513,0.6306025385856628
,Multi,0.798233687877655,0.6739407181739807
LatentODE,Uni,0.8025383949279785,0.6665066480636597
,Multi,0.755644679069519,0.6522911787033081
NeuralFlow,Uni,0.7820637822151184,0.6488075256347656
,Multi,0.8201642036437988,0.6789593696594238
tPatchGNN,Uni,0.6257848739624023,0.6021742820739746
,Multi,0.5840058922767639,0.5793154239654541


==> CSV/FNSPID_results.csv <==
model,Modal,mse,mae
Informer,Uni,0.127685934305191,0.2152895927429199
,Multi,0.1282495707273483,0.2148589044809341
DLinear,Uni,0.1239061132073402,0.2121191024780273
,Multi,0.1247514262795448,0.2144675254821777
PatchTST,Uni,0.1300959140062332,0.2239724546670913
,Multi,0.1276874095201492,0.2211748212575912
TimesNet,Uni,0.125276118516922,0.2143905907869339
,Multi,0.1238569840788841,0.2127982974052429
TimeMixer,Uni,0.1161026433110237,0.1964766830205917
,Multi,0.1157012656331062,0.1964025944471359
TimeLLM,Uni,0.1260639578104019,0.2137649208307266
,Multi,0.1240111291408538,0.2124344110488891
TTM,Uni,0.1355393826961517,0.2372675389051437
,Multi,0.1335415095090866,0.231226846575737
CRU,Uni,0.1484090685844421,0.2544580399990082
,Multi,0.1476362943649292,0.2471342831850052
LatentODE,Uni,0.120282806456089,0.2133794575929641
,Multi,0.115683913230896,0.2050590366125106
NeuralFlow,Uni,0.1510111540555954,0.2571720778942108
,Multi,0.1419569253921508,0.24699467420578
tPatchGNN,Uni,0.1246505156159401,0.2194973677396774
,Multi,0.1212370172142982,0.213198184967041


==> CSV/GDELT_results.csv <==
model,Modal,mse,mae
Informer,Uni,1.0447813272476196,0.6935166716575623
,Multi,1.0295053720474243,0.6896790266036987
DLinear,Uni,1.0482327938079834,0.6942817568778992
,Multi,1.0486723184585571,0.6944903135299683
PatchTST,Uni,1.0670373439788818,0.7050896883010864
,Multi,1.051079511642456,0.694416344165802
TimesNet,Uni,1.0251133441925049,0.6846448183059692
,Multi,1.0250262022018433,0.691636323928833
TimeMixer,Uni,1.047052025794983,0.6841562986373901
,Multi,1.0333186388015747,0.697319507598877
TimeLLM,Uni,1.0410877466201782,0.6922726631164551
,Multi,1.040229082107544,0.6894012689590454
TTM,Uni,1.0399514436721802,0.6947749853134155
,Multi,1.0237736701965332,0.6893460154533386
CRU,Uni,1.0281789302825928,0.6967527270317078
,Multi,1.0266554355621338,0.6911507844924927
LatentODE,Uni,1.0271224975585938,0.6885695457458496
,Multi,1.0267565250396729,0.6856353878974915
NeuralFlow,Uni,1.0264763832092283,0.6941784620285034
,Multi,1.0260388851165771,0.695787250995636
tPatchGNN,Uni,1.026705980300903,0.6893277168273926
,Multi,1.0265097618103027,0.6957735419273376


==> CSV/ILINet_results.csv <==
model,Modal,mse,mae
Informer,Uni,1.2714378833770752,0.8117814660072327
,Multi,1.2337546348571775,0.7832189202308655
DLinear,Uni,1.040205717086792,0.6811068654060364
,Multi,0.9794959425926208,0.6374289989471436
PatchTST,Uni,1.160627841949463,0.75321364402771
,Multi,1.1726536750793457,0.7372804284095764
TimesNet,Uni,1.0517796277999878,0.6669833660125732
,Multi,1.0509955883026123,0.6436346173286438
TimeMixer,Uni,0.9824935793876648,0.645575761795044
,Multi,1.0529837608337402,0.6844759583473206
TimeLLM,Uni,1.1243301630020142,0.7255325317382812
,Multi,1.0332539081573486,0.690130889415741
TTM,Uni,1.1010457277297974,0.7002858519554138
,Multi,1.0383483171463013,0.6898394823074341
CRU,Uni,0.9718263149261476,0.6651787161827087
,Multi,1.042300581932068,0.6899637579917908
LatentODE,Uni,1.1512119770050049,0.7531436681747437
,Multi,1.1098002195358276,0.7276273369789124
NeuralFlow,Uni,1.1945582628250122,0.7688269019126892
,Multi,1.15013587474823,0.7459544539451599
tPatchGNN,Uni,1.6163437366485596,0.925504744052887
,Multi,1.48774516582489,0.8689254522323608


==> CSV/MIMIC_results.csv <==
model,Modal,mse,mae
Informer,Uni,0.8519382476806641,0.558780312538147
,Multi,0.79880690574646,0.608291506767273
DLinear,Uni,0.8769557476043701,0.6151905059814453
,Multi,0.8514525294303894,0.6455567479133606
PatchTST,Uni,0.9393936991691588,0.6794120669364929
,Multi,0.9281062483787536,0.6798542737960815
TimesNet,Uni,1.037377953529358,0.7347846627235413
,Multi,0.9334638118743896,0.6821115016937256
TimeMixer,Uni,0.8855628967285156,0.5685731172561646
,Multi,0.817923367023468,0.582114040851593
TimeLLM,Uni,0.7900534272193909,0.5456723570823669
,Multi,0.7535438537597656,0.5620459318161011
TTM,Uni,0.8619850277900696,0.6283212900161743
,Multi,0.9104845523834229,0.6706857085227966
CRU,Uni,1.012235164642334,0.7235385775566101
,Multi,0.9846890568733216,0.708727240562439
LatentODE,Uni,0.9324538111686708,0.6867787837982178
,Multi,0.9422588348388672,0.6784716248512268
NeuralFlow,Uni,1.008622407913208,0.721878170967102
,Multi,0.9884488582611084,0.7078966498374939
tPatchGNN,Uni,0.7249532341957092,0.5479105114936829
,Multi,0.765556275844574,0.5793501138687134


==> CSV/RepoHealth_results.csv <==
model,Modal,mse,mae
Informer,Uni,0.6390658617019653,0.414257138967514
,Multi,0.6295632123947144,0.4037483632564544
DLinear,Uni,0.5375526547431946,0.408069372177124
,Multi,0.5291418433189392,0.4021369814872741
PatchTST,Uni,0.5727422833442688,0.4184593558311462
,Multi,0.55199134349823,0.4179984927177429
TimesNet,Uni,0.5415205359458923,0.4157651960849762
,Multi,0.5598976016044617,0.4275400638580322
TimeMixer,Uni,0.7266789674758911,0.4320551753044128
,Multi,0.6890497803688049,0.4229968190193176
TimeLLM,Uni,0.5655031204223633,0.3994489908218384
,Multi,0.560137152671814,0.3918696045875549
TTM,Uni,0.544235110282898,0.4087974429130554
,Multi,0.5386013984680176,0.4078547060489654
CRU,Uni,1.0362485647201538,0.8030458688735962
,Multi,0.85382479429245,0.6596253514289856
LatentODE,Uni,0.7554501295089722,0.6104369759559631
,Multi,0.734094500541687,0.6285083889961243
NeuralFlow,Uni,0.8231409192085266,0.6735905408859253
,Multi,0.772026777267456,0.6408961415290833
tPatchGNN,Uni,0.619613528251648,0.500017523765564
,Multi,0.6089542508125305,0.4718047082424164


==> CSV/StudentLife_results.csv <==
model,Modal,mse,mae
Informer,Uni,0.94321608543396,0.6674425005912781
,Multi,0.8910391330718994,0.6789788007736206
DLinear,Uni,0.8849878311157227,0.6760320663452148
,Multi,0.8732624053955078,0.6628800630569458
PatchTST,Uni,0.8964027762413025,0.6792576313018799
,Multi,0.8764178156852722,0.6814233064651489
TimesNet,Uni,0.9068625569343568,0.6827496290206909
,Multi,0.8891837000846863,0.6888992786407471
TimeMixer,Uni,0.9437427520751952,0.6720244884490967
,Multi,0.8867210745811462,0.6768392324447632
TimeLLM,Uni,0.9354535341262816,0.6796877980232239
,Multi,0.887035608291626,0.6780508756637573
TTM,Uni,0.90244060754776,0.6829981803894043
,Multi,0.8888447284698486,0.6837742328643799
CRU,Uni,0.9100848436355592,0.6875801682472229
,Multi,0.9101337790489196,0.6890426278114319
LatentODE,Uni,0.9028154015541076,0.6965176463127136
,Multi,0.9040480852127076,0.6906667351722717
NeuralFlow,Uni,0.9236629009246826,0.6994766592979431
,Multi,0.91497802734375,0.7023642063140869
tPatchGNN,Uni,0.8661235570907593,0.6671956777572632
,Multi,0.8633044362068176,0.6704761981964111


==> CSV/merged_modal_table.csv <==
model,dataset,Modal,mse,mae
Informer,GDELT,Uni,1.0447813272476196,0.6935166716575623
,,Multi,1.0295053720474243,0.6896790266036987
,RepoHealth,Uni,0.6390658617019653,0.414257138967514
,,Multi,0.6295632123947144,0.4037483632564544
,MIMIC,Uni,0.8519382476806641,0.558780312538147
,,Multi,0.79880690574646,0.608291506767273
,FNSPID,Uni,0.127685934305191,0.2152895927429199
,,Multi,0.1282495707273483,0.2148589044809341
,ClusterTrace,Uni,1.0793377161026,0.8039184212684631
,,Multi,0.747309148311615,0.6526691913604736
,StudentLife,Uni,0.94321608543396,0.6674425005912781
,,Multi,0.8910391330718994,0.6789788007736206
,ILINet,Uni,1.2714378833770752,0.8117814660072327
,,Multi,1.2337546348571775,0.7832189202308655
,CESNET,Uni,0.9591310620307922,0.75593101978302
,,Multi,0.8754327893257141,0.7233432531356812
,EPA-Air,Uni,0.630062460899353,0.5982820987701416
,,Multi,0.5811988115310669,0.572792112827301
DLinear,GDELT,Uni,1.0482327938079834,0.6942817568778992
,,Multi,1.0486723184585571,0.6944903135299683
,RepoHealth,Uni,0.5375526547431946,0.408069372177124
,,Multi,0.5291418433189392,0.4021369814872741
,MIMIC,Uni,0.8769557476043701,0.6151905059814453
,,Multi,0.8514525294303894,0.6455567479133606
,FNSPID,Uni,0.1239061132073402,0.2121191024780273
,,Multi,0.1247514262795448,0.2144675254821777
,ClusterTrace,Uni,0.8417611718177795,0.6765447854995728
,,Multi,0.6440064311027527,0.6504262089729309
,StudentLife,Uni,0.8849878311157227,0.6760320663452148
,,Multi,0.8732624053955078,0.6628800630569458
,ILINet,Uni,1.040205717086792,0.6811068654060364
,,Multi,0.9794959425926208,0.6374289989471436
,CESNET,Uni,0.9694501757621764,0.7516815066337585
,,Multi,0.8762605786323547,0.7221038937568665
,EPA-Air,Uni,0.536069393157959,0.5278862714767456
,,Multi,0.5223000645637512,0.522287130355835
PatchTST,GDELT,Uni,1.0670373439788818,0.7050896883010864
,,Multi,1.051079511642456,0.694416344165802
,RepoHealth,Uni,0.5727422833442688,0.4184593558311462
,,Multi,0.55199134349823,0.4179984927177429
,MIMIC,Uni,0.9393936991691588,0.6794120669364929
,,Multi,0.9281062483787536,0.6798542737960815
,FNSPID,Uni,0.1300959140062332,0.2239724546670913
,,Multi,0.1276874095201492,0.2211748212575912
,ClusterTrace,Uni,2.0365943908691406,0.9896285533905028
,,Multi,1.0370203256607056,0.8389431834220886
,StudentLife,Uni,0.8964027762413025,0.6792576313018799
,,Multi,0.8764178156852722,0.6814233064651489
,ILINet,Uni,1.160627841949463,0.75321364402771
,,Multi,1.1726536750793457,0.7372804284095764
,CESNET,Uni,1.3176610469818115,0.8796529769897461
,,Multi,1.1241981983184814,0.8192243576049805
,EPA-Air,Uni,0.6196433901786804,0.5947496891021729
,,Multi,0.6204167008399963,0.5992131233215332
TimesNet,GDELT,Uni,1.0251133441925049,0.6846448183059692
,,Multi,1.0250262022018433,0.691636323928833
,RepoHealth,Uni,0.5415205359458923,0.4157651960849762
,,Multi,0.5598976016044617,0.4275400638580322
,MIMIC,Uni,1.037377953529358,0.7347846627235413
,,Multi,0.9334638118743896,0.6821115016937256
,FNSPID,Uni,0.125276118516922,0.2143905907869339
,,Multi,0.1238569840788841,0.2127982974052429
,ClusterTrace,Uni,0.9739021062850952,0.7186774611473083
,,Multi,0.6705978512763977,0.6578704714775085
,StudentLife,Uni,0.9068625569343568,0.6827496290206909
,,Multi,0.8891837000846863,0.6888992786407471
,ILINet,Uni,1.0517796277999878,0.6669833660125732
,,Multi,1.0509955883026123,0.6436346173286438
,CESNET,Uni,0.9581329226493835,0.7499353885650635
,,Multi,0.8685678243637085,0.7201491594314575
,EPA-Air,Uni,0.5599030256271362,0.5523818135261536
,,Multi,0.5892089009284973,0.5650273561477661
TimeMixer,GDELT,Uni,1.047052025794983,0.6841562986373901
,,Multi,1.0333186388015747,0.697319507598877
,RepoHealth,Uni,0.7266789674758911,0.4320551753044128
,,Multi,0.6890497803688049,0.4229968190193176
,MIMIC,Uni,0.8855628967285156,0.5685731172561646
,,Multi,0.817923367023468,0.582114040851593
,FNSPID,Uni,0.1161026433110237,0.1964766830205917
,,Multi,0.1157012656331062,0.1964025944471359
,ClusterTrace,Uni,1.1262495517730713,0.7860746383666992
,,Multi,0.7377293705940247,0.6945567727088928
,StudentLife,Uni,0.9437427520751952,0.6720244884490967
,,Multi,0.8867210745811462,0.6768392324447632
,ILINet,Uni,0.9824935793876648,0.645575761795044
,,Multi,1.0529837608337402,0.6844759583473206
,CESNET,Uni,0.9499629735946656,0.748101532459259
,,Multi,0.8588079214096069,0.7159703969955444
,EPA-Air,Uni,0.6086326241493225,0.5769696831703186
,,Multi,0.5641433596611023,0.5662980079650879
TimeLLM,GDELT,Uni,1.0410877466201782,0.6922726631164551
,,Multi,1.040229082107544,0.6894012689590454
,RepoHealth,Uni,0.5655031204223633,0.3994489908218384
,,Multi,0.560137152671814,0.3918696045875549
,MIMIC,Uni,0.7900534272193909,0.5456723570823669
,,Multi,0.7535438537597656,0.5620459318161011
,FNSPID,Uni,0.1260639578104019,0.2137649208307266
,,Multi,0.1240111291408538,0.2124344110488891
,ClusterTrace,Uni,0.9596421718597412,0.7324761748313904
,,Multi,0.7250465750694275,0.6972872614860535
,StudentLife,Uni,0.9354535341262816,0.6796877980232239
,,Multi,0.887035608291626,0.6780508756637573
,ILINet,Uni,1.1243301630020142,0.7255325317382812
,,Multi,1.0332539081573486,0.690130889415741
,CESNET,Uni,0.9891413450241088,0.7675949931144714
,,Multi,0.9124817848205566,0.7364063262939453
,EPA-Air,Uni,0.583477258682251,0.5643272399902344
,,Multi,0.5333543419837952,0.5303198099136353
TTM,GDELT,Uni,1.0399514436721802,0.6947749853134155
,,Multi,1.0237736701965332,0.6893460154533386
,RepoHealth,Uni,0.544235110282898,0.4087974429130554
,,Multi,0.5386013984680176,0.4078547060489654
,MIMIC,Uni,0.8619850277900696,0.6283212900161743
,,Multi,0.9104845523834229,0.6706857085227966
,FNSPID,Uni,0.1355393826961517,0.2372675389051437
,,Multi,0.1335415095090866,0.231226846575737
,ClusterTrace,Uni,1.0029830932617188,0.7408815622329712
,,Multi,0.7166288495063782,0.681347668170929
,StudentLife,Uni,0.90244060754776,0.6829981803894043
,,Multi,0.8888447284698486,0.6837742328643799
,ILINet,Uni,1.1010457277297974,0.7002858519554138
,,Multi,1.0383483171463013,0.6898394823074341
,CESNET,Uni,0.9868904948234558,0.765308678150177
,,Multi,0.9205213785171508,0.7421618700027466
,EPA-Air,Uni,0.6002329587936401,0.565268874168396
,,Multi,0.6218046545982361,0.5761415958404541
CRU,GDELT,Uni,1.0281789302825928,0.6967527270317078
,,Multi,1.0266554355621338,0.6911507844924927
,RepoHealth,Uni,1.0362485647201538,0.8030458688735962
,,Multi,0.85382479429245,0.6596253514289856
,MIMIC,Uni,1.012235164642334,0.7235385775566101
,,Multi,0.9846890568733216,0.708727240562439
,FNSPID,Uni,0.1484090685844421,0.2544580399990082
,,Multi,0.1476362943649292,0.2471342831850052
,ClusterTrace,Uni,1.211087942123413,0.8287147879600525
,,Multi,0.5753161311149597,0.5987556576728821
,StudentLife,Uni,0.9100848436355592,0.6875801682472229
,,Multi,0.9101337790489196,0.6890426278114319
,ILINet,Uni,0.9718263149261476,0.6651787161827087
,,Multi,1.042300581932068,0.6899637579917908
,CESNET,Uni,0.946224808692932,0.7558854222297668
,,Multi,0.8726096153259277,0.7256789207458496
,EPA-Air,Uni,0.7025899291038513,0.6306025385856628
,,Multi,0.798233687877655,0.6739407181739807
LatentODE,GDELT,Uni,1.0271224975585938,0.6885695457458496
,,Multi,1.0267565250396729,0.6856353878974915
,RepoHealth,Uni,0.7554501295089722,0.6104369759559631
,,Multi,0.734094500541687,0.6285083889961243
,MIMIC,Uni,0.9324538111686708,0.6867787837982178
,,Multi,0.9422588348388672,0.6784716248512268
,FNSPID,Uni,0.120282806456089,0.2133794575929641
,,Multi,0.115683913230896,0.2050590366125106
,ClusterTrace,Uni,1.1612859964370728,0.7818109393119812
,,Multi,0.5335991978645325,0.5780193209648132
,StudentLife,Uni,0.9028154015541076,0.6965176463127136
,,Multi,0.9040480852127076,0.6906667351722717
,ILINet,Uni,1.1512119770050049,0.7531436681747437
,,Multi,1.1098002195358276,0.7276273369789124
,CESNET,Uni,0.965527892112732,0.7642239332199097
,,Multi,0.8976972699165344,0.739975094795227
,EPA-Air,Uni,0.8025383949279785,0.6665066480636597
,,Multi,0.755644679069519,0.6522911787033081
NeuralFlow,GDELT,Uni,1.0264763832092283,0.6941784620285034
,,Multi,1.0260388851165771,0.695787250995636
,RepoHealth,Uni,0.8231409192085266,0.6735905408859253
,,Multi,0.772026777267456,0.6408961415290833
,MIMIC,Uni,1.008622407913208,0.721878170967102
,,Multi,0.9884488582611084,0.7078966498374939
,FNSPID,Uni,0.1510111540555954,0.2571720778942108
,,Multi,0.1419569253921508,0.24699467420578
,ClusterTrace,Uni,1.4457707405090332,0.8910340666770935
,,Multi,0.6247622966766357,0.6384488940238953
,StudentLife,Uni,0.9236629009246826,0.6994766592979431
,,Multi,0.91497802734375,0.7023642063140869
,ILINet,Uni,1.1945582628250122,0.7688269019126892
,,Multi,1.15013587474823,0.7459544539451599
,CESNET,Uni,1.0153963565826416,0.7914670705795288
,,Multi,0.9495317339897156,0.7685158848762512
,EPA-Air,Uni,0.7820637822151184,0.6488075256347656
,,Multi,0.8201642036437988,0.6789593696594238
tPatchGNN,GDELT,Uni,1.026705980300903,0.6893277168273926
,,Multi,1.0265097618103027,0.6957735419273376
,RepoHealth,Uni,0.619613528251648,0.500017523765564
,,Multi,0.6089542508125305,0.4718047082424164
,MIMIC,Uni,0.7249532341957092,0.5479105114936829
,,Multi,0.765556275844574,0.5793501138687134
,FNSPID,Uni,0.1246505156159401,0.2194973677396774
,,Multi,0.1212370172142982,0.213198184967041
,ClusterTrace,Uni,0.9671164155006408,0.711908757686615
,,Multi,0.6104767918586731,0.6104475855827332
,StudentLife,Uni,0.8661235570907593,0.6671956777572632
,,Multi,0.8633044362068176,0.6704761981964111
,ILINet,Uni,1.6163437366485596,0.925504744052887
,,Multi,1.48774516582489,0.8689254522323608
,CESNET,Uni,0.9796205759048462,0.7712831497192383
,,Multi,0.9122047424316406,0.7482815980911255
,EPA-Air,Uni,0.6257848739624023,0.6021742820739746
,,Multi,0.5840058922767639,0.5793154239654541

